Data Integration Model for Air Quality: A Hierarchical Approach to the Global Estimation of Exposures to Ambient Air Pollution

Air pollution is a major risk factor for global health, with both ambient and household air pollution contributing substantial components of the overall global disease burden. One of the key drivers of adverse health effects is fine particulate matter ambient pollution (PM$_{2.5}$) to which an estimated 3 million deaths can be attributed annually. The primary source of information for estimating exposures has been measurements from ground monitoring networks but, although coverage is increasing, there remain regions in which monitoring is limited. Ground monitoring data therefore needs to be supplemented with information from other sources, such as satellite retrievals of aerosol optical depth and chemical transport models. A hierarchical modelling approach for integrating data from multiple sources is proposed allowing spatially-varying relationships between ground measurements and other factors that estimate air quality. Set within a Bayesian framework, the resulting Data Integration Model for Air Quality (DIMAQ) is used to estimate exposures, together with associated measures of uncertainty, on a high resolution grid covering the entire world. Bayesian analysis on this scale can be computationally challenging and here approximate Bayesian inference is performed using Integrated Nested Laplace Approximations. Model selection and assessment is performed by cross-validation with the final model offering substantial increases in predictive accuracy, particularly in regions where there is sparse ground monitoring, when compared to current approaches: root mean square error (RMSE) reduced from 17.1 to 10.7, and population weighted RMSE from 23.1 to 12.1 $\mu$gm$^{-3}$. Based on summaries of the posterior distributions for each grid cell, it is estimated that 92% of the world's population reside in areas exceeding the World Health Organization's Air Quality Guidelines.

==> Figures/MAE_by_SRegion_KEY.txt <==
                                   SRegionName SRegionCode1 SRegionCode2
1                                  High income            a            1
2 Central Europe, Eastern Europe, Central Asia            b            2
3                 Latin America and Caribbean             c            3
4        Southeast Asia, East Asia and Oceania            d            4
5                           Sub-Saharan Africa            e            5
6                   North Africa / Middle East            f            6
7                                   South Asia            g            7


==> Figures/MSE_by_SRegion_KEY.txt <==
                                   SRegionName SRegionCode1 SRegionCode2
1                                  High income            a            1
2 Central Europe, Eastern Europe, Central Asia            b            2
3                 Latin America and Caribbean             c            3
4        Southeast Asia, East Asia and Oceania            d            4
5                   North Africa / Middle East            e            5
6                           Sub-Saharan Africa            f            6
7                                   South Asia            g            7


==> Figures/PopRMSE_by_SRegion_KEY.txt <==
                                   SRegionName SRegionCode1 SRegionCode2
1                                  High income            a            1
2 Central Europe, Eastern Europe, Central Asia            b            2
3                 Latin America and Caribbean             c            3
4        Southeast Asia, East Asia and Oceania            d            4
5                   North Africa / Middle East            e            5
6                           Sub-Saharan Africa            f            6
7                                   South Asia            g            7


==> Figures/RMSE_by_SRegion_KEY.txt <==
                                   SRegionName SRegionCode1 SRegionCode2
1                                  High income            a            1
2 Central Europe, Eastern Europe, Central Asia            b            2
3                 Latin America and Caribbean             c            3
4        Southeast Asia, East Asia and Oceania            d            4
5                   North Africa / Middle East            e            5
6                           Sub-Saharan Africa            f            6
7                                   South Asia            g            7

